Relational Models of Microarchitectures for Formal Security Analyses

There is a growing need for hardware-software contracts which precisely define the implications of microarchitecture on software security-i.e., security contracts. It is our view that such contracts should explicitly account for microarchitecture-level implementation details that underpin hardware leakage, thereby establishing a direct correspondence between a contract and the microarchitecture it represents. At the same time, these contracts should remain as abstract as possible so as to support efficient formal analyses. With these goals in mind, we propose leakage containment models (LCMs)-novel axiomatic security contracts which support formally reasoning about the security guarantees of programs when they run on particular microarchitectures. Our core contribution is an axiomatic vocabulary for formally defining LCMs, derived from the established axiomatic vocabulary used to formalize processor memory consistency models. Using this vocabulary, we formalize microarchitectural leakage-focusing on leakage through hardware memory systems-so that it can be automatically detected in programs. To illustrate the efficacy of LCMs, we present two case studies. First, we demonstrate that our leakage definition faithfully captures a sampling of (transient and non-transient) microarchitectural attacks from the literature. Second, we develop a static analysis tool based on LCMs which automatically identifies Spectre vulnerabilities in programs and scales to analyze realistic-sized codebases, like libsodium.

==> results-old/v1-par.csv <==
451 0.4214
275 0.554781
20 0.231058
121 27.6195
51 0.0743349
9 0.094164
3 0.040231
3938 5.17084
3201 10.0877
4 0.068125
3 0.038708
7 0.054311
3 0.040714
3 0.039715
3 0.039237
3 0.041583
3471 4.69855
2977 7.26848
4 0.06393
3 0.040032
7 0.055452
3 0.042096
3 0.041094
3 0.040584
3 359.581
19253 701.665
19192 354.188
19189 1333.12
19146 1207.6
6 359.585
3 359.584
7 359.574
3 359.578
3 359.582
3 359.583
3 359.579
3 0.136725
172 0.118394
146 0.273261
3 0.151356
182 0.217852
156 0.347586
3 0.152736
7 0.149417
3 0.150868
3 0.152282
3 0.151826
3 0.138197
7 0.134399
3 0.136184
3 0.137707
3 0.137222
3 0.059278
232 0.143193
209 0.207474
3 0.060682
7 0.05719
3 0.058805
3 0.060217
3 0.059739
18 0.059174
3 0.042461
3 0.061439
3 0.045962
7 0.059819
3 0.0465
232 0.145948
3 0.045609
3 0.046173
7 0.060254
3 0.046768
83 0.084874
3 0.052983
3 0.037971
7 0.051461
3 0.038509
232 0.132389
3 0.042999
7 0.087233
3 0.043535
18 0.073579
26 0.075159
22 0.107942
15 0.122707
3 0.156028
3 0.154501
3 0.227093
116 0.105167
47 0.131957
13 0.24246
3 0.244439
3 0.244982
3 0.227624
123 0.221011
54 0.166235
3 0.225669
73 0.0872813
3 0.127322
58 0.122217
3 0.226374
3 0.225001
24 0.064677
85 0.143144
3 0.057026
3 0.040299
13 0.054468
3 0.039821
3 0.039295
3 0.056551
85 0.107089
3 0.057992
3 0.057526
3 0.058454
24 0.072938
3 0.056016
91 0.114038
47 0.07773
11 0.135957
3 0.154017
3 0.153502
3 0.155466
26 0.057887
22 0.091792
98 0.206661
54 0.156727
3 0.15301
3 0.039437
73 0.0745759
3 0.113108
58 0.108829
3 0.156553
3 0.157072
15 0.151245
3 0.154969
3 0.408752
190 0.318867
246 0.287505
3 0.410288
31 0.429142
3 0.409295
19 0.157335
3 0.410774
35 0.104937
14 0.087523
7 0.407134
15 0.073148
66 0.136598
89 0.354914
46 0.392036
3 0.409785
1722 0.504624
3 0.540863
3 0.539849
3 0.54034
3 0.539322
1562 0.442374
3 0.026647
3 0.025674
3 0.026168
3 0.025151
40 0.279069
3 0.061302
66 0.307074
3 0.060246
17 0.216782
3 0.060781
19 0.254933
15 0.189771
3 0.059745
11 0.203559
83 0.106751
11 0.228964
7 0.132016
15 0.147571
11 0.058063
7 0.240902
15 0.168959
40 0.335966
1743 2.10383
3 0.034748
3 1.25755
3 1.257
3 1.25804
1743 1.18786
1743 0.534927
3 0.035326
3 0.036292
3 0.03581
3 0.036773
3 2.20838
3 2.21028
3 2.20941
3 2.21104
24 0.065392
52 0.0680023
3 0.045547
3 0.044982
3 0.044327
21 0.160736
66 0.135897
78 0.202386
3 0.047166
3 0.046591
3 0.046062
7 0.062642
3 0.048133
4 0.070938
3 0.047663
60 0.103093
3 0.048612
16 0.225876
3 0.044955
3 0.044424
3 0.067188
14 0.121302
17 0.081082
3 0.046391
3 0.045929
3 0.045456
7 0.093724
3 0.046914
3 0.047409
14 0.107192
14 0.050002
3 0.034907
3 0.051893
61440 192.299
3 0.039932
3 0.040441
66137 254.178
3 0.03006
3 0.030573
3 0.053504
3 0.052673
3 0.054196
60 0.0818307
3 0.054869
3 0.040395
3 0.039902
3 0.04088
21 0.058042
3 0.139174
3 0.138518
150 0.134195
27 0.060483
3 0.137815
7 0.07202
3 0.128698
3 0.128091
150 0.122668
27 0.049081
3 0.127436
7 0.061933
3 0.041396
7 0.070788
3 0.039302
125 0.124057
13 0.074268
3 0.061959
3 0.132315
3 0.131419
3 0.130351
18 0.060231
125 0.195958
3 0.075944
18 0.059698
3 0.043655
11 0.117244
11 0.087469
3 0.044133
7 0.136157
21 0.06068
3 0.160132
759 1.88073
113 1.05525
1101 1.62776
1971 1.02751
14 0.157172
14 0.110852
3 0.161059
7 0.181337
4 0.184348
3 0.161941
17 0.134118
21 0.087164
3 0.119438
3 0.043122
14 0.101454
18 0.074327
53 0.154133
3 0.156655
3 0.159814
3 0.160296
97 0.218014
3 0.23462
3 0.235185
3 0.039984
97 0.135114
3 0.150986
3 0.150371
3 0.0477
3 0.143276
3 0.144845
3 0.145434
3 0.141523
3 0.139838
3 0.144102
3 0.146024
3 0.146619
3 0.142367
3 0.140699
3 0.149078
3 0.149704
3 0.148409
64 0.101409
3 0.147815
111 0.0742
3 0.147202
45 0.0697948
3 0.226109
3 0.226911
3 0.227717
3 0.224541
3 0.222855
3 0.232505
3 0.228512
3 0.229311
3 0.225312
3 0.223739
3 0.2333
3 0.234075
3 0.23172
64 0.18192
3 0.230915
111 0.127506
3 0.230109
45 0.153633
21 0.232501
3 0.161264
3 0.160782
3 0.158341
3 0.162764
3 0.159343
3 0.157221
3 0.156101
3 0.15885
3 0.16376
3 0.165233
3 0.157765
3 0.039421
3 0.162257
3 0.161759
3 0.040018
3 0.16476
236 0.372806
3 0.046865
3 0.380438
55 1.50836
3 0.375179
3 0.379904
3 0.376454
3 0.373836
3 0.375817
3 0.377099
3 0.377759
3 0.374542
3 0.38094
3 0.381439
3 0.379395
246 0.274357
3 0.378893
282 0.143322
3 0.378381
107 0.18047
20 0.134128
37 0.119851
3 0.163256
37 0.0628298
3 0.164281
39 0.0998151
15 0.077143
11 0.052709
3 0.080269
76 0.0773598
12 0.097962
3 0.100649
4 0.102643
8686 9.02443
612 0.361676
3 0.101676
205 0.330735
180 0.193463
180 0.2562
3 0.260675
205 0.118859
3 0.261728
3 0.036715
87 0.0784048
76 0.111521
3 0.114976
3 0.115784
3 0.081253
22 0.067926
3 0.040765
219 0.139461
3 0.038278
7 0.112105
3 0.041484
3 0.042178
3 0.039179
22 0.092648
233 0.252713
3 0.042969
221 0.2109
3 0.03782
3 0.036751
3 0.036177
3 0.037264
233 0.136477
73 0.072418
3 0.143238
3 0.141656
7 0.15812
3 0.143745
3 0.14428
3 0.142248
84 0.138403
3 0.142747
3 0.039964
3 0.250731
3 0.251281
42 0.432723
44 0.458765
3 0.251782
7 0.066164
3 0.252274
464 0.250675
422 0.40252
3 0.250012
3 0.436612
3 0.252761
3 0.404045
3 0.435689
18 0.055927
3 0.038652
3 0.039189
7 0.068673
3 0.039734
1595 0.423153
3 0.036513
3 0.037404
2162 0.533647
3 0.034609
3 0.035199
22 0.178295
3 0.039955
22 0.146927
204 0.127559
3 0.04665
26 0.060706
66 0.091425
3 0.140735
181 0.0973385
25 0.087187
21 0.065159
8 0.113048
3 0.143016
15 0.101
572 0.277523
3 0.141873
3 0.141318
3 0.142487
36 0.070025
12 0.12602
11 0.139009
19 0.078708
15 0.062669
7 0.108495
11 0.210978
3 0.195755
22 0.162614
3 0.19518
3 0.214209
3 0.213478
3 0.194595
15 0.192862
3 0.180096
14 0.092633
18 0.131429
18 0.057069
24 0.197906
40 0.150242
28 0.09284
3 0.200691
7 0.076513
3 0.199642
3 0.200172
47 0.112004
58 0.132803
3 0.201691
7 0.064662
3 0.201193
3 0.050926
4 0.051619
28 0.166159
31 0.18241
3 0.040051
7 0.083886
3 0.041111
3 0.040598
3 0.041672
342 0.151118
3 0.037063
7 0.060448
3 0.038774
3 0.037944
482 0.32393
21 0.052746
342 0.13214
3 0.031032
7 0.045807
3 0.032097
3 0.031581
482 0.28544
3 0.035416
7 0.098703
3 0.036495
3 0.035989
4 0.100262
25 0.086285
28 0.069824
27 0.0641
3 0.045034
7 0.107691
3 0.046124
3 0.045614
50 0.094273
22 0.072235
32 0.056608
3 0.079575
7 0.091313
3 0.080625
3 0.080103
55 0.077686
89 0.0681806
3 0.037761
89 0.103624
3 0.038324
89 0.139216
3 0.038814
9 0.461198
13 0.441773
124 0.417977
606 4681.86
11116 3632.54
28 0.0880695
252 0.560954
1 0.132023
1 0.053949
80 0.276078
18 0.192751
21 0.220052
59 0.0761635
3 0.512152
711 0.490209
691 0.790121
12 0.513651
3 0.19535
7 0.047294
1215 0.421264
22 0.449877
3 0.450467
279 0.168888
98 3633.91
24549 33.8169
26459 30.7695
82 0.464749
231 0.194486
19 0.390114
899 0.518505
715 0.879131
163 1.32089
83002 305.78
355 0.230312
320 1.0466
317 0.890942
475 0.47026
320 0.214687
317 1.21185
917 1.04987
475 0.72859
213 1.20107
968 0.7791
48 0.237122
967 0.463225
157 0.0913844
1321 2.00914
12147 20.4833
242 0.138701
14 0.096576
1409 0.986855
140 0.589366
575 0.259156
9 0.065358
37 0.055454
43 0.109914
853 6.26439
18 0.081556
83805 452.117
482 0.244844
1109 3.34097
200 0.126457
61390 234.461
15516 6186.88
15269 6135.54
67064 5208.17
66577 5730.16
252 3581.77
82 3576.78
2649 425.439
230185 3561.65
71743 358.795
38952 425.182
11042 8.58284
372 0.223003
68 0.511051
71 0.056618
59 0.540822
3 0.030714
3 0.0297
3 0.030202
1 0.053424
1 0.0406
55 0.224283
55 0.245633
55 0.267513
170 0.326132
20681 3701.68
69723 6068.31
225 0.118402
4 0.126581
4 0.119813
4 0.123637
4 0.12437
4 0.125138
4 0.119028
4 0.125864
4 0.127334
4 0.120547
4 0.121356
4 0.122874
4 0.122123
202273 4674.66
157 5206.97
3461 3704.75
2108 5205.49
44 0.052854
5 0.596449
84 0.422458
162 0.383448
3 0.029138
6297 11.0359
6311 18.6655
6304 4.88608
342 0.132593
496 0.29174


==> results-old/v1-ser.csv <==
451 1.08378
275 1.38939
20 0.231058
121 27.7653
51 0.16776
9 0.094164
3 0.040231
3938 17.8416
3201 20.1854
4 0.068125
3 0.038708
7 0.054311
3 0.040714
3 0.039715
3 0.039237
3 0.041583
3471 16.6706
2977 14.9631
4 0.06393
3 0.040032
7 0.055452
3 0.042096
3 0.041094
3 0.040584
3 359.581
19253 1087
19192 732.302
19189 5773.29
19146 11227
6 359.585
3 359.584
7 359.574
3 359.578
3 359.582
3 359.583
3 359.579
3 0.136725
172 0.345893
146 0.29938
3 0.151356
182 0.419403
156 0.388481
3 0.152736
7 0.149417
3 0.150868
3 0.152282
3 0.151826
3 0.138197
7 0.134399
3 0.136184
3 0.137707
3 0.137222
3 0.059278
232 0.422503
209 0.249288
3 0.060682
7 0.05719
3 0.058805
3 0.060217
3 0.059739
18 0.059174
3 0.042461
3 0.061439
3 0.045962
7 0.059819
3 0.0465
232 0.747025
3 0.045609
3 0.046173
7 0.060254
3 0.046768
83 0.084874
3 0.052983
3 0.037971
7 0.051461
3 0.038509
232 0.547152
3 0.042999
7 0.087233
3 0.043535
18 0.073579
26 0.075159
22 0.107942
15 0.122707
3 0.156028
3 0.154501
3 0.227093
116 0.215204
47 0.131957
13 0.24246
3 0.244439
3 0.244982
3 0.227624
123 0.333013
54 0.210636
3 0.225669
73 0.17569
3 0.127322
58 0.218129
3 0.226374
3 0.225001
24 0.064677
85 0.193735
3 0.057026
3 0.040299
13 0.054468
3 0.039821
3 0.039295
3 0.056551
85 0.187138
3 0.057992
3 0.057526
3 0.058454
24 0.072938
3 0.056016
91 0.203261
47 0.07773
11 0.135957
3 0.154017
3 0.153502
3 0.155466
26 0.057887
22 0.091792
98 0.326537
54 0.240323
3 0.15301
3 0.039437
73 0.191689
3 0.113108
58 0.180565
3 0.156553
3 0.157072
15 0.151245
3 0.154969
3 0.408752
190 0.567803
246 3.76391
3 0.410288
31 0.468521
3 0.409295
19 0.157335
3 0.410774
35 0.104937
14 0.087523
7 0.407134
15 0.073148
66 0.291648
89 0.354914
46 0.42468
3 0.409785
1722 1.10582
3 0.540863
3 0.539849
3 0.54034
3 0.539322
1562 1.04316
3 0.026647
3 0.025674
3 0.026168
3 0.025151
40 0.30736
3 0.061302
66 0.31918
3 0.060246
17 0.216782
3 0.060781
19 0.254933
15 0.189771
3 0.059745
11 0.203559
83 0.230235
11 0.228964
7 0.132016
15 0.147571
11 0.058063
7 0.240902
15 0.168959
40 0.36693
1743 2.87354
3 0.034748
3 1.25755
3 1.257
3 1.25804
1743 1.97118
1743 1.41962
3 0.035326
3 0.036292
3 0.03581
3 0.036773
3 2.20838
3 2.21028
3 2.20941
3 2.21104
24 0.065392
52 0.112187
3 0.045547
3 0.044982
3 0.044327
21 0.160736
66 0.189745
78 0.266198
3 0.047166
3 0.046591
3 0.046062
7 0.062642
3 0.048133
4 0.070938
3 0.047663
60 0.180607
3 0.048612
16 0.225876
3 0.044955
3 0.044424
3 0.067188
14 0.121302
17 0.081082
3 0.046391
3 0.045929
3 0.045456
7 0.093724
3 0.046914
3 0.047409
14 0.107192
14 0.050002
3 0.034907
3 0.051893
61440 3104.93
3 0.039932
3 0.040441
66137 3362.46
3 0.03006
3 0.030573
3 0.053504
3 0.052673
3 0.054196
60 0.102287
3 0.054869
3 0.040395
3 0.039902
3 0.04088
21 0.058042
3 0.139174
3 0.138518
150 0.250619
27 0.060483
3 0.137815
7 0.07202
3 0.128698
3 0.128091
150 0.335581
27 0.049081
3 0.127436
7 0.061933
3 0.041396
7 0.070788
3 0.039302
125 0.353339
13 0.074268
3 0.061959
3 0.132315
3 0.131419
3 0.130351
18 0.060231
125 0.35556
3 0.075944
18 0.059698
3 0.043655
11 0.117244
11 0.087469
3 0.044133
7 0.136157
21 0.06068
3 0.160132
759 2.41646
113 1.05525
1101 3.46425
1971 6.6475
14 0.157172
14 0.110852
3 0.161059
7 0.181337
4 0.184348
3 0.161941
17 0.134118
21 0.087164
3 0.119438
3 0.043122
14 0.101454
18 0.074327
53 0.154133
3 0.156655
3 0.159814
3 0.160296
97 0.272612
3 0.23462
3 0.235185
3 0.039984
97 0.183766
3 0.150986
3 0.150371
3 0.0477
3 0.143276
3 0.144845
3 0.145434
3 0.141523
3 0.139838
3 0.144102
3 0.146024
3 0.146619
3 0.142367
3 0.140699
3 0.149078
3 0.149704
3 0.148409
64 0.116954
3 0.147815
111 0.109353
3 0.147202
45 0.09057
3 0.226109
3 0.226911
3 0.227717
3 0.224541
3 0.222855
3 0.232505
3 0.228512
3 0.229311
3 0.225312
3 0.223739
3 0.2333
3 0.234075
3 0.23172
64 0.204356
3 0.230915
111 0.148528
3 0.230109
45 0.172936
21 0.232501
3 0.161264
3 0.160782
3 0.158341
3 0.162764
3 0.159343
3 0.157221
3 0.156101
3 0.15885
3 0.16376
3 0.165233
3 0.157765
3 0.039421
3 0.162257
3 0.161759
3 0.040018
3 0.16476
236 0.808537
3 0.046865
3 0.380438
55 1.54643
3 0.375179
3 0.379904
3 0.376454
3 0.373836
3 0.375817
3 0.377099
3 0.377759
3 0.374542
3 0.38094
3 0.381439
3 0.379395
246 0.849455
3 0.378893
282 0.737833
3 0.378381
107 0.305837
20 0.134128
37 0.119851
3 0.163256
37 0.104521
3 0.164281
39 0.163578
15 0.077143
11 0.052709
3 0.080269
76 0.103682
12 0.097962
3 0.100649
4 0.102643
8686 65.0234
612 1.53799
3 0.101676
205 0.74377
180 0.428681
180 0.476113
3 0.260675
205 0.445041
3 0.261728
3 0.036715
87 0.252459
76 0.216474
3 0.114976
3 0.115784
3 0.081253
22 0.067926
3 0.040765
219 0.375376
3 0.038278
7 0.112105
3 0.041484
3 0.042178
3 0.039179
22 0.092648
233 0.664188
3 0.042969
221 0.49763
3 0.03782
3 0.036751
3 0.036177
3 0.037264
233 0.378964
73 0.226453
3 0.143238
3 0.141656
7 0.15812
3 0.143745
3 0.14428
3 0.142248
84 0.244872
3 0.142747
3 0.039964
3 0.250731
3 0.251281
42 0.432723
44 0.458765
3 0.251782
7 0.066164
3 0.252274
464 1.46365
422 1.43019
3 0.250012
3 0.436612
3 0.252761
3 0.404045
3 0.435689
18 0.055927
3 0.038652
3 0.039189
7 0.068673
3 0.039734
1595 0.635916
3 0.036513
3 0.037404
2162 0.795988
3 0.034609
3 0.035199
22 0.178295
3 0.039955
22 0.146927
204 0.561488
3 0.04665
26 0.060706
66 0.091425
3 0.140735
181 0.381436
25 0.087187
21 0.065159
8 0.113048
3 0.143016
15 0.101
572 0.943388
3 0.141873
3 0.141318
3 0.142487
36 0.070025
12 0.12602
11 0.139009
19 0.078708
15 0.062669
7 0.108495
11 0.210978
3 0.195755
22 0.162614
3 0.19518
3 0.214209
3 0.213478
3 0.194595
15 0.192862
3 0.180096
14 0.092633
18 0.131429
18 0.057069
24 0.197906
40 0.150242
28 0.09284
3 0.200691
7 0.076513
3 0.199642
3 0.200172
47 0.112004
58 0.132803
3 0.201691
7 0.064662
3 0.201193
3 0.050926
4 0.051619
28 0.166159
31 0.18241
3 0.040051
7 0.083886
3 0.041111
3 0.040598
3 0.041672
342 0.72532
3 0.037063
7 0.060448
3 0.038774
3 0.037944
482 1.3665
21 0.052746
342 0.77475
3 0.031032
7 0.045807
3 0.032097
3 0.031581
482 1.35346
3 0.035416
7 0.098703
3 0.036495
3 0.035989
4 0.100262
25 0.086285
28 0.069824
27 0.0641
3 0.045034
7 0.107691
3 0.046124
3 0.045614
50 0.094273
22 0.072235
32 0.056608
3 0.079575
7 0.091313
3 0.080625
3 0.080103
55 0.077686
89 0.12826
3 0.037761
89 0.17599
3 0.038324
89 0.208473
3 0.038814
9 0.461198
13 0.441773
124 0.417977
606 4682.34
11116 3652.77
28 0.138689
252 1.11222
1 0.132023
1 0.053949
80 0.360707
18 0.192751
21 0.222598
59 0.179076
3 0.512152
711 1.12129
691 1.29427
12 0.513651
3 0.19535
7 0.047294
1215 1.45326
22 0.449877
3 0.450467
279 0.627206
98 3633.98
24549 492.547
26459 545.138
82 0.554208
231 0.330988
19 0.390114
899 1.30873
715 1.97165
163 1.47601
83002 2767.57
355 1.13962
320 1.34099
317 1.12253
475 1.09964
320 0.447784
317 1.48106
917 3.50343
475 1.2436
213 1.5702
968 1.54853
48 0.237122
967 0.909334
157 0.226041
1321 10.1849
12147 27.5367
242 0.234171
14 0.096576
1409 9.87025
140 0.672924
575 1.39178
9 0.065358
37 0.102451
43 0.180231
853 314.946
18 0.081556
83805 6186.03
482 1.31312
1109 184.524
200 0.273893
61390 1912.95
15516 6213.93
15269 6170.31
67064 5790.46
66577 6276.05
252 3582.47
82 3576.83
2649 425.439
230185 4055.25
71743 707.265
38952 574.332
11042 22.8532
372 0.406804
68 0.565454
71 0.056618
59 0.570902
3 0.030714
3 0.0297
3 0.030202
1 0.053424
1 0.0406
55 0.224283
55 0.245633
55 0.267513
170 0.392477
20681 3736.87
69723 6379.74
225 0.59037
4 0.126581
4 0.119813
4 0.123637
4 0.12437
4 0.125138
4 0.119028
4 0.125864
4 0.127334
4 0.120547
4 0.121356
4 0.122874
4 0.122123
202273 5462.77
157 5207.11
3461 3704.75
2108 5205.49
44 0.052854
5 0.596449
84 0.519253
162 0.419065
3 0.029138
6297 55.536
6311 61.8245
6304 39.5665
342 0.813368
496 1.35499


==> results-old/v4-par.csv <==
451 0.785891
275 0.877998
20 0.376477
121 97.6566
51 0.074507
9 0.0987015
3 0.045801
3938 5.78737
3201 9.79035
4 0.068395
3 0.044342
7 0.0605989
3 0.046258
3 0.045329
3 0.044864
3 0.039198
3471 3.95981
2977 7.53014
4 0.062437
3 0.037738
7 0.0542186
3 0.039705
3 0.038718
3 0.038254
3 339.988
19253 716.182
19192 368.762
19189 1377.12
19146 1043.58
6 339.994
3 339.992
7 339.978
3 339.985
3 339.989
3 339.99
3 339.986
3 0.13654
172 0.112262
146 0.304601
3 0.15955
182 0.235566
156 0.370499
3 0.161671
7 0.156492
3 0.158923
3 0.160886
3 0.160145
3 0.138556
7 0.133446
3 0.135902
3 0.13777
3 0.137175
3 0.067096
232 0.154362
209 0.239276
3 0.06894
7 0.0641128
3 0.066462
3 0.068344
3 0.067742
18 0.0602643
3 0.041278
3 0.062143
3 0.044655
7 0.059735
3 0.045174
232 0.632267
3 0.043947
3 0.044466
7 0.059259
3 0.044935
83 0.0991513
3 0.0653
3 0.044709
7 0.0616203
3 0.045237
232 0.686548
3 0.041798
7 0.103588
3 0.042318
18 0.0839802
26 0.108468
22 0.169569
15 0.196282
3 0.246215
3 0.243777
3 0.402094
116 0.181319
47 0.236241
13 0.438998
3 0.443831
3 0.44522
3 0.403505
123 0.38765
54 0.290386
3 0.399233
73 0.122909
3 0.204813
58 0.198995
3 0.400708
3 0.397768
24 0.102005
85 0.207181
3 0.080384
3 0.051595
13 0.0762589
3 0.050915
3 0.050102
3 0.079685
85 0.167588
3 0.081745
3 0.081068
3 0.082417
24 0.115333
3 0.078902
91 0.123451
47 0.0742828
11 0.214694
3 0.243057
3 0.24245
3 0.245401
26 0.0744268
22 0.138888
98 0.204239
54 0.157693
3 0.241812
3 0.041513
73 0.0829348
3 0.121369
58 0.119166
3 0.247025
3 0.247847
15 0.239515
3 0.244603
3 0.44541
190 0.364518
246 0.354306
3 0.447287
31 0.472574
3 0.446046
19 0.179687
3 0.448069
35 0.113044
14 0.0875715
7 0.442768
15 0.0661337
66 0.158718
89 0.387884
46 0.422872
3 0.446657
1722 0.533566
3 0.5777
3 0.576652
3 0.577185
3 0.576076
1562 0.507883
3 0.041965
3 0.040966
3 0.041473
3 0.040362
40 0.352798
3 0.072679
66 0.386131
3 0.071011
17 0.253868
3 0.071866
19 0.324965
15 0.20864
3 0.070141
11 0.230655
83 0.111804
11 0.278465
7 0.137671
15 0.16185
11 0.0674253
7 0.298831
15 0.184636
40 0.416128
1743 1.70809
3 0.048643
3 1.22625
3 1.22574
3 1.22673
1743 1.19126
1743 0.632672
3 0.049288
3 0.050338
3 0.049818
3 0.050834
3 1.74203
3 1.74303
3 1.74254
3 1.74351
24 0.062674
52 0.100859
3 0.044438
3 0.043959
3 0.043427
21 0.23222
66 0.200107
78 0.289647
3 0.045845
3 0.045385
3 0.044906
7 0.062482
3 0.046762
4 0.106055
3 0.046311
60 0.152907
3 0.047229
16 0.322406
3 0.041139
3 0.040617
3 0.065293
14 0.153444
17 0.0862204
3 0.042539
3 0.042077
3 0.041609
7 0.105894
3 0.043038
3 0.043499
14 0.12998
14 0.0803019
3 0.052799
3 0.084093
61440 5354.61
3 0.048412
3 0.049323
66137 4684.68
3 0.050896
3 0.05206
3 0.061373
3 0.060235
3 0.062314
60 0.111334
3 0.063327
3 0.051446
3 0.050433
3 0.052474
21 0.0864068
3 0.249602
3 0.24827
150 0.240381
27 0.111688
3 0.246835
7 0.135637
3 0.29226
3 0.290638
150 0.276941
27 0.132538
3 0.288869
7 0.170621
3 0.053415
7 0.11694
3 0.049323
125 0.219362
13 0.12558
3 0.100814
3 0.219475
3 0.218376
3 0.217303
18 0.097546
125 0.312218
3 0.129107
18 0.101626
3 0.066086
11 0.239784
11 0.173333
3 0.067122
7 0.269922
21 0.0980451
3 0.24843
759 2.74816
113 1.57666
1101 3.22852
1971 4.44079
14 0.243672
14 0.170728
3 0.249474
7 0.276436
4 0.281545
3 0.250391
17 0.208144
21 0.133707
3 0.244209
3 0.064755
14 0.206863
18 0.140006
53 0.326359
3 0.338531
3 0.350265
3 0.352332
97 0.426165
3 0.462985
3 0.46483
3 0.073491
97 0.248321
3 0.278392
3 0.277076
3 0.075794
3 0.263086
3 0.265647
3 0.26686
3 0.260431
3 0.257747
3 0.264369
3 0.268049
3 0.269167
3 0.261764
3 0.259131
3 0.274436
3 0.275758
3 0.273124
64 0.177835
3 0.271805
111 0.149249
3 0.270478
45 0.124468
3 0.442858
3 0.444627
3 0.446369
3 0.439316
3 0.436158
3 0.457472
3 0.448128
3 0.449989
3 0.441008
3 0.437872
3 0.459353
3 0.461171
3 0.455494
64 0.347213
3 0.453648
111 0.235357
3 0.451812
45 0.288036
21 0.378581
3 0.356205
3 0.354257
3 0.344296
3 0.361977
3 0.348258
3 0.340448
3 0.336516
3 0.346273
3 0.36582
3 0.371724
3 0.34241
3 0.078733
3 0.360047
3 0.358146
3 0.080496
3 0.369671
236 1.0932
3 0.064033
3 0.839558
55 2.04417
3 0.82893
3 0.838432
3 0.831384
3 0.826311
3 0.830189
3 0.83257
3 0.833799
3 0.827644
3 0.840835
3 0.841932
3 0.837326
246 0.928
3 0.836088
282 0.714711
3 0.834911
107 0.382897
20 0.277441
37 0.23785
3 0.363933
37 0.131598
3 0.367775
39 0.196296
15 0.136321
11 0.0924516
3 0.141304
76 0.111617
12 0.147853
3 0.153676
4 0.1574
8686 24.3304
612 1.13472
3 0.155386
205 0.894846
180 0.441878
180 0.573951
3 0.510546
205 0.476462
3 0.511774
3 0.054738
87 0.0982525
76 0.154521
3 0.161316
3 0.162588
3 0.142801
22 0.127628
3 0.075399
219 0.282238
3 0.070376
7 0.198036
3 0.077064
3 0.078614
3 0.072115
22 0.164977
233 0.520947
3 0.080304
221 0.493218
3 0.065655
3 0.063691
3 0.062548
3 0.064699
233 0.275316
73 0.137473
3 0.229336
3 0.224422
7 0.265487
3 0.230926
3 0.232518
3 0.226101
84 0.216627
3 0.22772
3 0.073695
3 0.51046
3 0.511711
42 1.00844
44 1.0958
3 0.513256
7 0.107143
3 0.514746
464 1.84577
422 1.76855
3 0.509145
3 1.01826
3 0.516099
3 0.943981
3 1.01647
18 0.0994251
3 0.057213
3 0.058721
7 0.128001
3 0.060275
1595 0.926309
3 0.062418
3 0.063909
2162 0.529234
3 0.03465
3 0.035227
22 0.345963
3 0.05182
22 0.259027
204 0.699202
3 0.047605
26 0.0767608
66 0.186984
3 0.236076
181 0.193873
25 0.096935
21 0.0685957
8 0.164772
3 0.239903
15 0.129855
572 0.604198
3 0.238049
3 0.237102
3 0.238993
36 0.11678
12 0.200885
11 0.232374
19 0.12171
15 0.0827873
7 0.18392
11 0.420267
3 0.385855
22 0.308355
3 0.384664
3 0.425339
3 0.42425
3 0.383432
15 0.378563
3 0.349763
14 0.157514
18 0.223877
18 0.0875354
24 0.428873
40 0.304818
28 0.161884
3 0.433918
7 0.122425
3 0.432269
3 0.43311
47 0.203187
58 0.26746
3 0.435475
7 0.0874847
3 0.434703
3 0.061473
4 0.062929
28 0.341517
31 0.382425
3 0.05169
7 0.158172
3 0.053921
3 0.052852
3 0.055145
21 0.111804
342 0.353506
3 0.045979
7 0.0641967
3 0.047327
3 0.046704
482 1.28363
342 0.247728
3 0.042871
7 0.0597219
3 0.044034
3 0.043502
482 1.1769
3 0.070082
7 0.210313
3 0.072512
3 0.071336
4 0.214938
25 0.177052
28 0.135323
27 0.070225
3 0.046456
7 0.123361
3 0.047588
3 0.04706
50 0.105278
22 0.12221
32 0.0902649
3 0.156685
7 0.184794
3 0.159025
3 0.157837
55 0.151465
89 0.120813
3 0.060616
89 0.200861
3 0.061768
89 0.282255
3 0.062819
124 0.817035
606 9838.19
11116 8172.59
28 0.0987286
252 1.10223
1 0.195425
1 0.11095
80 0.502636
18 0.36425
21 0.407351
59 0.115243
3 0.479764
711 0.808052
691 1.14598
12 0.481361
3 0.369663
7 0.063792
1215 1.0126
22 0.458081
3 0.458691
279 0.418623
98 8173.23
24549 323.246
26459 364.593
82 0.932364
231 0.327692
19 0.737077
899 1.05343
715 1.31778
163 2.04376
83002 1117.86
355 1.00607
320 1.65858
317 1.42697
475 0.753194
320 0.35781
317 1.93589
917 2.59468
475 1.14766
213 1.91564
968 3.87479
48 0.482741
967 1.03915
157 0.190465
1321 7.43813
12147 24.938
242 0.252411
14 0.102452
1409 7.57641
140 1.15442
575 0.682349
9 0.100775
37 0.123257
43 0.238801
853 3.53834
18 0.171471
83805 1953.15
482 1.31212
1109 2.28483
200 0.183887
61390 637.493
15516 11430.1
15269 11348.4
67064 10331.1
66577 10800
252 8117.21
82 8114.47
2649 1602.77
230185 8327.2
71743 1318.75
38952 1604.56
11042 8.98238
372 0.456527
68 1.00302
71 0.092134
59 1.06165
3 0.052075
3 0.049833
3 0.050953
1 0.084058
1 0.071021
55 0.383641
55 0.440156
55 0.487175
170 0.580232
20681 8289.85
69723 11283.7
225 0.251599
4 0.272125
4 0.26012
4 0.266745
4 0.268133
4 0.269465
4 0.258731
4 0.270834
4 0.273821
4 0.261466
4 0.262786
4 0.265428
4 0.264126
202273 9906.57
157 10329.3
3461 8305.81
2108 10328
44 0.082488
5 1.16604
84 0.835766
162 0.722884
3 0.048659
6297 14.8172
6311 29.3931
6304 10.6344
6338 20.5131


==> results-old/v4-ser.csv <==
451 8.539
275 1.64373
20 0.376477
121 97.8081
51 0.17783
9 0.115871
3 0.045801
3938 19.2304
3201 20.5587
4 0.068395
3 0.044342
7 0.076785
3 0.046258
3 0.045329
3 0.044864
3 0.039198
3471 15.5479
2977 20.1154
4 0.062437
3 0.037738
7 0.070195
3 0.039705
3 0.038718
3 0.038254
3 339.988
19253 2973.66
19192 2635.12
19189 3650.3
19146 3241.98
6 339.994
3 339.992
7 339.996
3 339.985
3 339.989
3 339.99
3 339.986
3 0.13654
172 0.377113
146 0.522921
3 0.15955
182 0.470526
156 0.637994
3 0.161671
7 0.172439
3 0.158923
3 0.160886
3 0.160145
3 0.138556
7 0.149609
3 0.135902
3 0.13777
3 0.137175
3 0.067096
232 0.498852
209 0.568594
3 0.06894
7 0.077584
3 0.066462
3 0.068344
3 0.067742
18 0.11062
3 0.041278
3 0.062143
3 0.044655
7 0.074981
3 0.045174
232 31.8322
3 0.043947
3 0.044466
7 0.076457
3 0.044935
83 0.23172
3 0.0653
3 0.044709
7 0.072285
3 0.045237
232 31.6437
3 0.041798
7 0.120972
3 0.042318
18 0.134963
26 0.175082
22 0.247476
15 0.23208
3 0.246215
3 0.243777
3 0.402094
116 0.288365
47 0.309241
13 0.478454
3 0.443831
3 0.44522
3 0.403505
123 0.499462
54 0.36375
3 0.399233
73 0.222732
3 0.204813
58 0.303584
3 0.400708
3 0.397768
24 0.153376
85 0.33543
3 0.080384
3 0.051595
13 0.125709
3 0.050915
3 0.050102
3 0.079685
85 0.284971
3 0.081745
3 0.081068
3 0.082417
24 0.187832
3 0.078902
91 0.235812
47 0.166316
11 0.25045
3 0.243057
3 0.24245
3 0.245401
26 0.122104
22 0.199863
98 0.308903
54 0.240825
3 0.241812
3 0.041513
73 0.199095
3 0.121369
58 0.234361
3 0.247025
3 0.247847
15 0.290241
3 0.244603
3 0.44541
190 1.32984
246 6.82188
3 0.447287
31 0.525562
3 0.446046
19 0.212071
3 0.448069
35 0.143681
14 0.134348
7 0.457698
15 0.111981
66 0.766114
89 0.500413
46 0.471807
3 0.446657
1722 1.02011
3 0.5777
3 0.576652
3 0.577185
3 0.576076
1562 0.999041
3 0.041965
3 0.040966
3 0.041473
3 0.040362
40 0.398508
3 0.072679
66 0.427782
3 0.071011
17 0.270731
3 0.071866
19 0.369219
15 0.259081
3 0.070141
11 0.266198
83 0.360935
11 0.310658
7 0.15344
15 0.209259
11 0.099258
7 0.315348
15 0.232549
40 0.460292
1743 2.53719
3 0.048643
3 1.22625
3 1.22574
3 1.22673
1743 2.00494
1743 1.29928
3 0.049288
3 0.050338
3 0.049818
3 0.050834
3 1.74203
3 1.74303
3 1.74254
3 1.74351
24 0.113328
52 0.136713
3 0.044438
3 0.043959
3 0.043427
21 0.25559
66 0.236215
78 0.371697
3 0.045845
3 0.045385
3 0.044906
7 0.078544
3 0.046762
4 0.106055
3 0.046311
60 0.211968
3 0.047229
16 0.345732
3 0.041139
3 0.040617
3 0.065293
14 0.186557
17 0.119949
3 0.042539
3 0.042077
3 0.041609
7 0.123138
3 0.043038
3 0.043499
14 0.162972
14 0.104046
3 0.052799
3 0.084093
61440 294733
3 0.048412
3 0.049323
66137 242563
3 0.050896
3 0.05206
3 0.061373
3 0.060235
3 0.062314
60 0.161791
3 0.063327
3 0.051446
3 0.050433
3 0.052474
21 0.12388
3 0.249602
3 0.24827
150 0.458521
27 0.151876
3 0.246835
7 0.147679
3 0.29226
3 0.290638
150 0.46815
27 0.179992
3 0.288869
7 0.185908
3 0.053415
7 0.129527
3 0.049323
125 0.884567
13 0.16142
3 0.100814
3 0.219475
3 0.218376
3 0.217303
18 0.143788
125 1.0104
3 0.129107
18 0.139282
3 0.066086
11 0.26381
11 0.197445
3 0.067122
7 0.282301
21 0.134278
3 0.24843
759 3.31143
113 1.75984
1101 63.2206
1971 198.185
14 0.267833
14 0.195273
3 0.249474
7 0.287874
4 0.281545
3 0.250391
17 0.233494
21 0.169966
3 0.244209
3 0.064755
14 0.230558
18 0.176128
53 0.406464
3 0.338531
3 0.350265
3 0.352332
97 0.486955
3 0.462985
3 0.46483
3 0.073491
97 0.302675
3 0.278392
3 0.277076
3 0.075794
3 0.263086
3 0.265647
3 0.26686
3 0.260431
3 0.257747
3 0.264369
3 0.268049
3 0.269167
3 0.261764
3 0.259131
3 0.274436
3 0.275758
3 0.273124
64 0.220048
3 0.271805
111 0.195275
3 0.270478
45 0.151799
3 0.442858
3 0.444627
3 0.446369
3 0.439316
3 0.436158
3 0.457472
3 0.448128
3 0.449989
3 0.441008
3 0.437872
3 0.459353
3 0.461171
3 0.455494
64 0.395134
3 0.453648
111 0.27625
3 0.451812
45 0.314955
21 0.378581
3 0.356205
3 0.354257
3 0.344296
3 0.361977
3 0.348258
3 0.340448
3 0.336516
3 0.346273
3 0.36582
3 0.371724
3 0.34241
3 0.078733
3 0.360047
3 0.358146
3 0.080496
3 0.369671
236 19.2383
3 0.064033
3 0.839558
55 2.08399
3 0.82893
3 0.838432
3 0.831384
3 0.826311
3 0.830189
3 0.83257
3 0.833799
3 0.827644
3 0.840835
3 0.841932
3 0.837326
246 24.9722
3 0.836088
282 27.2057
3 0.834911
107 0.46807
20 0.301522
37 0.287861
3 0.363933
37 0.185179
3 0.367775
39 0.279257
15 0.180428
11 0.119136
3 0.141304
76 0.182598
12 0.178957
3 0.153676
4 0.1574
8686 314.15
612 32.3235
3 0.155386
205 15.4433
180 5.93943
180 5.63716
3 0.510546
205 17.1279
3 0.511774
3 0.054738
87 0.262336
76 0.299688
3 0.161316
3 0.162588
3 0.142801
22 0.176525
3 0.075399
219 2.32373
3 0.070376
7 0.21289
3 0.077064
3 0.078614
3 0.072115
22 0.226729
233 4.29942
3 0.080304
221 3.57564
3 0.065655
3 0.063691
3 0.062548
3 0.064699
233 4.56927
73 0.255983
3 0.229336
3 0.224422
7 0.277498
3 0.230926
3 0.232518
3 0.226101
84 0.3761
3 0.22772
3 0.073695
3 0.51046
3 0.511711
42 1.11951
44 1.23571
3 0.513256
7 0.120158
3 0.514746
464 89.0186
422 55.608
3 0.509145
3 1.01826
3 0.516099
3 0.943981
3 1.01647
18 0.139246
3 0.057213
3 0.058721
7 0.140351
3 0.060275
1595 1.1981
3 0.062418
3 0.063909
2162 0.846845
3 0.03465
3 0.035227
22 0.39885
3 0.05182
22 0.315874
204 29.2532
3 0.047605
26 0.157011
66 0.368828
3 0.236076
181 0.444517
25 0.148341
21 0.112044
8 0.178494
3 0.239903
15 0.155505
572 1.42755
3 0.238049
3 0.237102
3 0.238993
36 0.144507
12 0.223808
11 0.259529
19 0.175115
15 0.127727
7 0.196424
11 0.444031
3 0.385855
22 0.359369
3 0.384664
3 0.425339
3 0.42425
3 0.383432
15 0.417525
3 0.349763
14 0.184084
18 0.263424
18 0.13437
24 0.464595
40 0.360464
28 0.22729
3 0.433918
7 0.139115
3 0.432269
3 0.43311
47 0.269864
58 0.329685
3 0.435475
7 0.101891
3 0.434703
3 0.061473
4 0.062929
28 0.391656
31 0.448573
3 0.05169
7 0.170867
3 0.053921
3 0.052852
3 0.055145
21 0.164128
342 8.77229
3 0.045979
7 0.081693
3 0.047327
3 0.046704
482 50.598
342 5.97118
3 0.042871
7 0.076096
3 0.044034
3 0.043502
482 54.0154
3 0.070082
7 0.224394
3 0.072512
3 0.071336
4 0.214938
25 0.235898
28 0.187779
27 0.137762
3 0.046456
7 0.140451
3 0.047588
3 0.04706
50 0.17356
22 0.181218
32 0.143554
3 0.156685
7 0.200389
3 0.159025
3 0.157837
55 0.218575
89 0.189314
3 0.060616
89 0.262532
3 0.061768
89 0.347276
3 0.062819
124 0.946461
606 9841.06
11116 8198.77
28 0.172542
252 8.0316
1 0.195425
1 0.11095
80 0.638924
18 0.396228
21 0.410457
59 0.209207
3 0.479764
711 24.2211
691 27.3149
12 0.481361
3 0.369663
7 0.063792
1215 39.0205
22 0.458081
3 0.458691
279 8.84307
98 8173.35
24549 14685.9
26459 16750.1
82 1.03747
231 0.438493
19 0.737077
899 23.1252
715 2.30673
163 2.199
83002 21309.1
355 41.9843
320 2.01017
317 1.78193
475 1.4651
320 0.682929
317 2.31422
917 58.9347
475 1.84328
213 2.2779
968 131.834
48 0.482741
967 1.49167
157 0.325134
1321 368.782
12147 63.8494
242 0.380226
14 0.102452
1409 428.261
140 1.22202
575 29.5419
9 0.100775
37 0.167881
43 0.367471
853 105.148
18 0.215542
83805 104266
482 54.9537
1109 79.914
200 0.366906
61390 9614.93
15516 11482
15269 11396.5
67064 11531.3
66577 11682.3
252 8120.04
82 8114.55
2649 1607.09
230185 22797.2
71743 4437.1
38952 2690.99
11042 28.8467
372 0.641806
68 1.06808
71 0.092134
59 1.09049
3 0.052075
3 0.049833
3 0.050953
1 0.084058
1 0.071021
55 0.412475
55 0.465181
55 0.518289
170 0.992525
20681 8384.55
69723 12364.4
225 0.75716
4 0.272125
4 0.26012
4 0.266745
4 0.268133
4 0.269465
4 0.258731
4 0.270834
4 0.273821
4 0.261466
4 0.262786
4 0.265428
4 0.264126
202273 15147.6
157 10329.6
3461 8310.64
2108 10331.2
44 0.082488
5 1.16604
84 0.942661
162 0.765881
3 0.048659
6297 232.296
6311 275.191
6304 241.594
6338 214.646


==> results/v1-ser.csv <==
540 0.934797
88 0.34474
47 0.144915
56 0.061948
56 0.065819
83 0.187096
83 0.194273
185 6.70416
13 0.537752
13 0.554639
17 0.085372
71 0.486771
5129 88.5941
6055 10.4427
74 5.28439
81 5.3722
143 5.09731
17 1.25014
275 0.740232
275 0.471294
20 0.090975
3 0.066944
316 0.601297
3938 31.1189
3882 23.762
318 0.333241
3203 23.1156
3149 17.2963
601 2.02192
4 21.2213
3 0.069186
7 0.064021
486 2.62733
3 0.0662
3 0.067779
3 0.068484
3 0.06931
203 0.49763
3471 22.8168
3415 17.7278
204 0.338016
2979 17.031
2925 12.2776
1183 3.12632
4 15.0228
3 0.071775
7 0.066059
364 2.89912
3 0.068421
3 0.070152
3 0.071025
114 0.179864
3 545.029
1272 1.9251
19255 560.554
17951 273.83
19194 632.331
17895 198.131
19191 427.592
17887 359.109
19148 494.092
17846 99.0056
6 545.025
3 545.026
7 545.048
3 545.03
3 545.028
3 545.027
3 545.03
3 0.798026
172 1.06856
116 0.287259
148 0.741378
94 0.376806
3 0.773274
182 0.907639
126 0.183462
158 0.630087
104 0.295325
3 0.771091
7 0.792958
3 0.773938
3 0.771823
3 0.772494
3 0.795805
7 0.812584
3 0.798796
3 0.79652
3 0.797311
3 0.632344
232 0.811237
176 0.369258
211 0.694686
157 0.18377
3 0.629612
7 0.646829
3 0.63313
3 0.630598
3 0.631528
18 0.106876
3 0.111863
203 0.641917
3 0.436446
25 0.203008
153 0.387765
3 0.452557
7 0.449766
3 0.451882
15 0.183409
232 0.798169
54 0.078858
3 0.164767
3 0.163875
7 0.160059
3 0.162962
83 0.136453
203 0.585014
3 0.401655
25 0.173343
153 0.369911
3 0.42811
7 0.423611
3 0.426836
15 0.154036
232 0.73801
3 0.11101
7 0.06165
3 0.110077
18 0.079704
26 0.168123
22 0.116876
15 0.097639
3 0.044599
3 0.047656
30 0.107748
3 0.398014
92 0.335014
26 0.134985
118 0.839712
49 0.698802
13 0.391112
3 0.35923
3 0.357172
3 0.396041
92 0.428003
26 0.170839
123 0.619005
54 0.637134
3 0.401571
73 0.302161
3 0.086146
21 0.082406
58 0.233574
3 0.399798
3 0.403447
24 0.773017
85 0.224492
22 0.099095
30 0.087523
3 0.252373
3 0.270353
13 0.2681
3 0.271122
3 0.271877
3 0.253313
85 0.268918
22 0.11847
3 0.250334
3 0.251347
3 0.24918
24 0.246087
3 0.254049
67 0.253706
26 0.103608
93 0.425889
49 0.444804
11 0.081689
3 0.048468
3 0.04926
3 0.045752
26 0.195196
22 0.141993
67 0.202986
26 0.081611
98 0.338773
54 0.358462
3 0.050207
3 0.197621
73 0.207889
3 0.057977
21 0.055571
58 0.165932
3 0.043311
3 0.041883
15 0.067188
3 0.046802
46 0.33847
3 0.40529
192 0.856473
248 1.12467
11 0.229895
3 0.402334
31 0.418628
3 0.404293
19 0.923974
47 0.358575
3 0.401224
35 1.0108
14 1.03349
7 0.426698
15 1.05605
31 0.264501
66 1.11389
89 0.536613
46 0.498988
3 0.403313
1722 1.05065
3 0.072271
3 0.074242
3 0.073269
3 0.074975
1562 1.137
3 0.03094
3 0.033036
3 0.032079
3 0.034042
40 0.269955
3 0.478805
11 0.107905
50 0.102679
66 0.216304
3 0.480555
17 0.3204
3 0.479696
19 0.269413
15 0.352554
3 0.481425
11 0.335785
83 0.550415
11 0.303465
7 0.400236
15 0.386148
11 0.496788
7 0.28652
11 0.124089
15 0.369409
40 0.179155
1743 2.56008
3 3.55334
3 1.99394
3 1.99471
3 1.9931
1743 3.37764
1743 4.1196
3 3.55241
3 3.55002
3 3.5512
3 3.54876
3 0.934398
3 0.932664
3 0.933563
3 0.931596
1730 1.50976
24 0.120024
60 0.384781
3 0.066973
3 0.067651
3 0.068336
25 0.179735
74 0.257161
86 0.197494
3 0.064859
3 0.065553
3 0.066281
7 0.060692
3 0.063449
4 0.298574
3 0.064174
68 0.348362
3 0.062697
16 0.06874
3 0.126268
3 0.126994
3 0.102319
14 0.053623
17 0.099978
3 0.124093
3 0.124819
3 0.125547
7 0.083405
3 0.123354
3 0.122425
14 0.069706
14 0.050846
3 0.052983
3 0.033373
61440 700.861
3 0.045934
24686 174.975
14 65.4089
3 0.044652
36733 231.869
66137 477.198
3 0.043179
26660 62.4268
19 71.7981
3 0.041717
39451 234.702
3 0.090867
3 0.091834
3 0.089864
60 0.10773
3 0.088767
3 0.081892
3 0.082704
3 0.081056
21 0.077686
3 0.05735
3 0.059102
150 0.367454
27 0.266326
3 0.060702
7 0.228287
3 0.055186
3 0.057172
150 0.358657
27 0.258808
3 0.058951
7 0.223529
3 0.080184
7 0.058846
3 0.083615
127 0.374507
13 0.268001
3 0.271434
3 0.154337
3 0.155248
3 0.156098
18 0.297888
127 0.279171
3 0.243539
18 0.18166
3 0.185049
11 0.088707
11 0.137858
3 0.184197
7 0.063916
21 0.22128
3 0.08378
1953 4.05537
759 3.08031
113 3.42289
1101 4.285
1971 7.14074
14 0.108409
14 0.162817
3 0.082621
7 0.078377
4 0.056206
3 0.081385
17 0.135273
21 0.192118
3 0.067135
3 0.185882
14 0.114698
18 0.163618
53 0.122278
3 0.074142
3 0.065415
3 0.064119
97 0.293734
3 0.15608
3 0.154973
3 0.543348
97 0.202317
3 0.061251
3 0.062992
3 0.278856
3 0.078895
3 0.076143
3 0.074367
3 0.081512
3 0.084088
3 0.077565
3 0.073072
3 0.071768
3 0.080177
3 0.082789
3 0.065969
3 0.064423
3 0.067515
64 0.250666
3 0.068857
111 0.56643
3 0.070408
45 0.299335
3 0.167902
3 0.166909
3 0.165929
3 0.170072
3 0.17255
3 0.159231
3 0.164982
3 0.163973
3 0.168875
3 0.171492
3 0.158198
3 0.157139
3 0.160233
64 0.342416
3 0.161431
111 0.479292
3 0.162854
45 0.394321
21 1.25626
3 0.061434
3 0.062771
3 0.070168
3 0.056914
3 0.066828
3 0.072789
3 0.075389
3 0.068655
3 0.054206
3 0.049441
3 0.071488
3 0.297316
3 0.05841
3 0.060111
3 0.295878
3 0.051161
236 0.882536
3 0.978002
3 0.264783
55 1.13749
3 0.276048
3 0.265984
3 0.273626
3 0.278525
3 0.274831
3 0.27229
3 0.271044
3 0.277346
3 0.263552
3 0.262214
3 0.267122
246 1.06134
3 0.268285
282 1.40577
3 0.269728
107 0.832661
20 0.15224
39 0.190478
3 0.055522
37 0.330202
3 0.052795
39 0.306576
15 0.069397
11 0.093885
3 0.042524
76 0.158838
12 0.071159
3 0.046934
4 0.044108
8686 12.4914
612 8.02599
3 0.04563
195 0.435963
205 0.77405
173 0.546889
180 1.07136
180 0.937319
3 0.528919
205 1.28754
3 0.527427
3 0.097572
87 0.344747
76 0.23424
3 0.063992
3 0.062436
3 0.04086
22 0.136269
3 0.143218
198 0.630716
221 1.04488
3 0.146118
7 0.073195
3 0.142222
3 0.14123
3 0.145166
22 0.105262
205 0.465323
233 0.855358
3 0.140064
200 0.445533
223 0.830995
3 0.784758
3 0.787146
3 0.788148
3 0.786082
205 0.621759
233 1.01234
73 0.346659
3 0.082058
3 0.085571
7 0.07554
3 0.080882
3 0.079439
3 0.084367
84 0.295036
3 0.083216
3 0.144197
3 0.806192
13 0.091536
3 0.805019
42 0.395304
44 0.344904
3 0.803876
7 1.26263
3 0.802692
466 1.95393
424 1.4757
191 0.508352
3 0.807336
3 0.350413
3 0.801354
3 0.400884
3 0.351912
18 0.101383
3 0.108398
3 0.107157
7 0.070163
3 0.105782
1595 0.978497
3 0.046349
3 0.044314
2162 0.815277
3 0.041399
3 0.04021
22 0.156193
3 0.379315
22 0.226338
204 0.620449
3 0.256588
151 0.431737
66 0.587988
3 0.06367
181 0.611565
25 0.216873
21 0.251972
8 0.144823
3 0.057942
15 0.177354
572 1.0162
3 0.061058
16 0.099729
3 0.062415
3 0.059638
50 0.102215
36 0.62425
12 0.116466
11 0.089385
101 0.290618
114 0.376554
19 0.34495
15 0.374447
7 0.282905
11 0.085289
3 0.089463
22 0.191264
3 0.091062
3 0.056733
3 0.05855
3 0.09237
15 0.120248
3 0.125263
14 0.312321
18 0.257551
18 0.125239
26 0.236125
44 0.396227
26 0.188977
33 0.160591
3 0.15681
7 0.50931
3 0.159172
3 0.157978
51 0.534529
62 0.470033
3 0.154379
7 0.535824
3 0.155664
3 0.541809
4 0.540218
30 0.349735
33 0.298459
3 0.132184
7 0.068628
3 0.130114
3 0.131191
3 0.128976
342 0.997447
3 0.07441
7 0.068754
3 0.072099
3 0.073389
482 0.980317
21 0.174157
342 1.14442
3 0.073675
7 0.067869
3 0.071343
3 0.072561
482 1.06875
3 0.180012
7 0.080356
3 0.17776
3 0.178932
4 0.058002
25 0.111816
28 0.145226
27 0.203372
3 0.211137
7 0.118126
3 0.208166
3 0.209638
50 0.163631
34 0.091329
22 0.09855
32 0.219712
3 0.133269
7 0.125626
3 0.129638
3 0.131778
55 0.180869
39 0.100885
89 0.355896
3 0.310253
89 0.289301
3 0.308756
89 0.227242
3 0.30736
82 0.163876
160 0.834686
138 0.262341
527 6.94527
556 0.910896
82 0.172495
33 3.48803
22 0.066251
12 1.98276
714 36.3521
74 0.384597
124 1.95998
169 0.176341
411 15.5872
409 15.3192
303 0.226471
149 15.4127
9577 44.2527
243 0.307903
824 18.3286
132 0.43245
10221 24.0382
10277 14.035
10 1.26927
1675 49.3724
7940 150.611
399 16.1382
4130 102.943
5316 100.709
529 15.8931
34265 218.989
12188 157.451
229771 1254.97
41 1114.55
51 97.7401
3791 3.44192
1650 17.0829
10169 10.2685
2903 35.9772
1675 1114.51
41313 173.331
159 19.6157
15 0.091678
14 0.075064
26 3.82305
11 0.05132
28 0.347563
36 0.329158
11 0.052988
69 0.165404
10 0.152665
10 0.475111
344 0.211219
101 0.178079
5 1.43322
169 0.549894
454 0.424829
750 1.23056
104 1.38039
1089 2.1726
84 0.394397
69 0.266095
20 0.389973
21 0.33433
59 0.691168
54 0.179182
3 1.4841
763 2.58677
743 1.87411
12 1.48276
652 1.06741
20 0.350014
55 0.952947
59 0.309642
3 0.336121
7 0.614442
1261 2.70086
1257 1.82215
22 1.10323
3 1.10028
597 0.732542
279 0.92556
21689 96.5868
15108 59.7058
15 0.035901
17 0.03735
15 0.049668
17 0.049845
9072 17.4152
12167 2898.7
13063 13.4237
794 98.0026
41783 7642.84
82 0.852615
239 1.54324
21 0.850384
899 1.94839
715 1.45944
163 0.50496
83002 742.328
355 2.15748
289 0.55188
320 1.44533
317 1.68915
475 2.66889
320 2.68233
317 1.19274
917 3.22399
475 2.31002
213 0.818935
465 1.18401
970 1.59823
125 0.383724
11 0.058015
50 1.74458
975 2.06521
159 2.24535
1349 82.1757
12147 120.125
334 1.11478
195 2.64486
488 3.81372
528 3.61089
123 0.774055
235 3.40775
242 0.348891
14 3.76722
1437 16.3155
261 0.739149
140 0.647754
583 1.47187
19 0.071018
14 0.067209
12 0.357585
9 1.57679
37 0.286687
43 0.250948
39 0.199128
853 2.48918
18 0.206195
83805 17659.5
409 1.41063
484 1.24665
1109 4.08792
102 16.2135
9599 38.1041
206 1.70782
61390 1240.06
15516 177.371
15269 197.454
67066 893.971
66579 692.098
252 639.363
82 639.219
2649 1046.33
230185 1455.25
1247 0.903572
11042 69.036
71743 1139.48
38952 1086.43
1985 97.6639
11042 1189.4
372 2.15609
68 0.75255
75 0.081044
59 0.665473
3 0.04417
3 0.047568
3 0.045932
215 0.421616
93 0.496384
45 0.087688
53 0.151484
57 1.26944
57 1.2172
57 1.16316
23 0.351562
172 1.15998
20681 652.357
69723 458.374
22352 113.457
11 0.302243
225 0.815993
4 0.097511
4 0.11721
4 0.106427
4 0.103745
4 0.101079
4 0.118778
4 0.099235
4 0.095265
4 0.115478
4 0.113786
4 0.108999
4 0.111586
205 0.62875
202273 1281.67
157 362.919
3007 1.87923
3461 618.975
2108 363.846
48 0.094006
5 0.479739
58 0.297028
84 0.929756
162 0.997049
3 0.04943
36 0.092331
11 0.069248
11 0.067877
69 0.256107
6297 28.8877
6311 16.9295
342 0.726388
6338 22.5389
176 0.376158
86 0.182638
57 0.318343
60 0.37218


==> results/v4-ser.csv <==
540 1.00446
88 0.954733
47 0.609618
56 0.060919
56 0.064545
83 0.19387
83 0.198721
185 19.3
13 0.582127
13 0.61085
17 0.115257
71 0.482814
5129 5.71386
6055 10.4162
74 5.67495
81 5.78953
143 5.70573
17 1.65999
275 0.789025
275 0.529017
20 0.129982
3 0.068012
316 0.843969
3938 28.4742
3882 18.5945
318 0.561728
3203 20.9149
3149 10.7006
601 1.38173
4 20.3132
3 0.071016
7 0.074253
486 1.917
3 0.067091
3 0.068864
3 0.070024
3 0.077405
203 0.763026
3471 17.1211
3415 11.8158
204 0.566831
2979 12.9152
2925 7.64933
1183 2.86388
4 12.3215
3 0.080346
7 0.083702
364 2.22413
3 0.076303
3 0.078422
3 0.079405
114 0.343727
3 684.512
1272 2.34824
19255 770.936
17951 408.589
19194 854.939
17895 311.156
19191 583.726
17887 495.946
19148 688.852
17846 187.297
6 684.509
3 684.51
7 684.561
3 684.514
3 684.512
3 684.511
3 684.513
3 0.641095
172 0.8801
116 0.270687
148 0.562204
94 0.437387
3 0.610389
182 0.681463
126 0.194309
158 0.51523
104 0.381138
3 0.607264
7 0.646109
3 0.61136
3 0.608409
3 0.609423
3 0.638061
7 0.673273
3 0.642034
3 0.639072
3 0.640087
3 0.482591
232 0.537191
176 0.324617
211 0.402255
157 0.268645
3 0.480151
7 0.50914
3 0.483334
3 0.481004
3 0.48181
18 0.17139
3 0.141979
203 0.545693
3 0.410674
25 0.227727
153 0.364815
3 0.428957
7 0.439611
3 0.428101
15 0.180808
232 0.558714
54 0.146904
3 0.151636
3 0.15078
7 0.158351
3 0.149867
83 0.197697
203 0.594874
3 0.517145
25 0.22906
153 0.361436
3 0.543861
7 0.549752
3 0.542895
15 0.169819
232 0.650173
3 0.140924
7 0.082811
3 0.139725
18 0.135267
26 0.297845
22 0.215529
15 0.170399
3 0.042905
3 0.047057
30 0.137388
3 0.420624
92 0.399603
26 0.214792
118 0.811641
49 0.722978
13 0.45277
3 0.384872
3 0.383504
3 0.419375
92 0.484509
26 0.260397
123 0.578954
54 0.661478
3 0.422725
73 0.340263
3 0.093805
21 0.126052
58 0.25008
3 0.421729
3 0.423706
24 0.852437
85 0.296613
22 0.167735
30 0.117935
3 0.295308
3 0.317486
13 0.348546
3 0.318158
3 0.318807
3 0.296037
85 0.345773
22 0.20263
3 0.294038
3 0.294682
3 0.29334
24 0.329203
3 0.296726
67 0.261457
26 0.14599
93 0.424471
49 0.442229
11 0.129957
3 0.048314
3 0.049496
3 0.044323
26 0.329499
22 0.247712
67 0.218613
26 0.117053
98 0.323837
54 0.351042
3 0.050869
3 0.280017
73 0.247617
3 0.088414
21 0.115556
58 0.199992
3 0.04169
3 0.040345
15 0.113462
3 0.045776
46 0.263114
3 0.295549
192 0.564554
248 0.726039
11 0.193224
3 0.293135
31 0.323
3 0.294791
19 0.68949
47 0.303788
3 0.292251
35 0.781175
14 0.812282
7 0.321595
15 0.835333
31 0.22161
66 0.88741
89 0.459177
46 0.376369
3 0.293981
1722 1.25805
3 0.105369
3 0.107308
3 0.106385
3 0.10819
1562 1.06038
3 0.029576
3 0.031222
3 0.030443
3 0.03199
40 0.305216
3 0.612976
11 0.151735
50 0.137833
66 0.274619
3 0.614859
17 0.379984
3 0.613969
19 0.316532
15 0.463894
3 0.615813
11 0.420478
83 0.710213
11 0.360766
7 0.533607
15 0.53057
11 0.666581
7 0.32141
11 0.181458
15 0.498145
40 0.236634
1743 2.25222
3 4.03938
3 2.09316
3 2.09386
3 2.09239
1743 3.0955
1743 4.1959
3 4.03845
3 4.03646
3 4.03749
3 4.03539
3 1.13264
3 1.13135
3 1.13203
3 1.13064
1730 1.66522
24 0.224647
60 0.430929
3 0.058825
3 0.05983
3 0.060758
25 0.220198
74 0.301035
86 0.238353
3 0.05596
3 0.056948
3 0.057909
7 0.05762
3 0.053978
4 0.338244
3 0.054996
68 0.390024
3 0.052799
16 0.10186
3 0.205689
3 0.206817
3 0.16369
14 0.095981
17 0.180383
3 0.203204
3 0.204087
3 0.2049
7 0.139529
3 0.202299
3 0.201121
14 0.126607
14 0.096037
3 0.075453
3 0.044496
61440 2713.7
3 0.046838
24686 382.041
14 187.982
3 0.045501
36733 848.646
66137 2646.41
3 0.046642
26660 393.691
19 203.39
3 0.045376
39451 926.658
3 0.124029
3 0.125568
3 0.122402
60 0.159592
3 0.120571
3 0.111445
3 0.113286
3 0.109538
21 0.137278
3 0.059502
3 0.061209
150 0.353617
27 0.30433
3 0.062777
7 0.237099
3 0.055139
3 0.056567
150 0.315692
27 0.267402
3 0.057821
7 0.200977
3 0.107729
7 0.079159
3 0.115352
127 0.441515
13 0.373302
3 0.342194
3 0.179056
3 0.180763
3 0.182581
18 0.422373
127 0.323453
3 0.307257
18 0.278697
3 0.248768
11 0.136939
11 0.197649
3 0.24672
7 0.090487
21 0.307915
3 0.092775
1953 5.4681
759 4.39229
113 4.98977
1101 5.10456
1971 6.98653
14 0.149193
14 0.216868
3 0.090948
7 0.097603
4 0.059404
3 0.089318
17 0.184641
21 0.267415
3 0.083419
3 0.250666
14 0.166708
18 0.246297
53 0.199045
3 0.072053
3 0.065219
3 0.064073
97 0.274713
3 0.149358
3 0.148125
3 0.498847
97 0.197519
3 0.059122
3 0.060762
3 0.278629
3 0.074155
3 0.071786
3 0.070612
3 0.076414
3 0.078737
3 0.072982
3 0.069495
3 0.068297
3 0.075261
3 0.077577
3 0.063309
3 0.06208
3 0.064537
64 0.259528
3 0.065737
111 0.50862
3 0.067086
45 0.298228
3 0.16044
3 0.159491
3 0.158564
3 0.162307
3 0.164028
3 0.15252
3 0.157584
3 0.156615
3 0.161358
3 0.163185
3 0.15151
3 0.150475
3 0.153524
64 0.328877
3 0.154505
111 0.430868
3 0.155593
45 0.363457
21 1.64339
3 0.061679
3 0.06289
3 0.068655
3 0.057991
3 0.066337
3 0.070903
3 0.073192
3 0.06753
3 0.055215
3 0.050402
3 0.06976
3 0.325543
3 0.059233
3 0.060457
3 0.324293
3 0.05183
236 0.68504
3 0.911828
3 0.279666
55 1.10557
3 0.288817
3 0.280756
3 0.286925
3 0.290629
3 0.287851
3 0.286011
3 0.284915
3 0.289714
3 0.278532
3 0.277274
3 0.281702
246 0.817432
3 0.282643
282 1.1549
3 0.283824
107 0.772222
20 0.189775
39 0.263179
3 0.056632
37 0.365298
3 0.053546
39 0.33908
15 0.113113
11 0.13374
3 0.044669
76 0.203423
12 0.100895
3 0.046196
4 0.04357
8686 37.6734
612 14.3603
3 0.04497
195 0.389907
205 0.597537
173 0.500827
180 0.835812
180 0.710619
3 0.445696
205 1.00761
3 0.444778
3 0.113962
87 0.350171
76 0.248004
3 0.061356
3 0.059785
3 0.043106
22 0.186439
3 0.144718
198 0.623875
221 0.960868
3 0.148478
7 0.07664
3 0.143449
3 0.142169
3 0.147216
22 0.149599
205 0.424124
233 0.75262
3 0.140873
200 0.460822
223 0.741219
3 0.85789
3 0.86034
3 0.861409
3 0.859192
205 0.642744
233 0.966427
73 0.349592
3 0.08371
3 0.086751
7 0.088127
3 0.082592
3 0.081339
3 0.085746
84 0.28314
3 0.084735
3 0.145986
3 0.806388
13 0.091865
3 0.805021
42 0.486931
44 0.421859
3 0.803784
7 1.32023
3 0.80247
466 1.80199
424 1.3227
191 0.452534
3 0.808205
3 0.325133
3 0.801033
3 0.391713
3 0.32651
18 0.13804
3 0.109277
3 0.108038
7 0.077679
3 0.106789
1595 1.18234
3 0.039472
3 0.038109
2162 1.28038
3 0.038222
3 0.036914
22 0.206335
3 0.414788
22 0.287076
204 0.514209
3 0.269932
151 0.357906
66 0.757671
3 0.058332
181 0.49134
25 0.276947
21 0.301087
8 0.160869
3 0.052798
15 0.207013
572 0.862126
3 0.055674
16 0.131298
3 0.057002
3 0.054303
50 0.277729
36 0.648182
12 0.145263
11 0.113809
101 0.274109
114 0.319708
19 0.422695
15 0.445066
7 0.31636
11 0.106571
3 0.08767
22 0.249389
3 0.089046
3 0.051328
3 0.052812
3 0.090151
15 0.156954
3 0.125451
14 0.362078
18 0.31447
18 0.181539
26 0.217768
44 0.35633
26 0.170241
33 0.141769
3 0.143225
7 0.473067
3 0.145139
3 0.144156
51 0.483773
62 0.427218
3 0.140946
7 0.49887
3 0.142169
3 0.491903
4 0.490707
30 0.316311
33 0.273463
3 0.154367
7 0.080971
3 0.152111
3 0.153282
3 0.150874
342 1.07003
3 0.082137
7 0.084983
3 0.079531
3 0.080875
482 0.97476
21 0.248535
342 1.09746
3 0.079582
7 0.084806
3 0.077102
3 0.078405
482 0.971783
3 0.21936
7 0.092813
3 0.216941
3 0.218157
4 0.054002
25 0.174219
28 0.218052
27 0.278585
3 0.237898
7 0.140829
3 0.235112
3 0.236554
50 0.252909
34 0.16416
22 0.157426
32 0.27612
3 0.125277
7 0.130602
3 0.122654
3 0.124009
55 0.240179
39 0.150752
89 0.357172
3 0.337735
89 0.284398
3 0.336561
89 0.213695
3 0.335391
82 0.161192
160 0.763489
138 0.294845
527 13.6327
556 0.735043
82 0.163723
33 5.20429
22 0.079771
12 2.87428
714 52.2044
74 0.603959
124 2.94685
169 0.37259
411 24.8
409 24.2948
124 70.6132
303 0.375969
149 24.5103
9577 63.411
243 0.419527
824 28.6353
132 0.603613
10221 61.6256
10277 45.6919
10 1.33504
1675 74.6773
7940 280.154
399 26.2444
4130 178.624
5316 177.895
529 25.8361
34265 460.082
12188 282.124
229771 18056.7
41 5667.29
51 154.579
3791 8.29601
1650 28.4927
10169 39.6266
2903 53.1424
1675 5668.39
41313 689.624
159 31.1118
15 0.121439
14 0.107371
26 4.11837
11 0.081235
28 0.444826
36 0.426796
11 0.093152
69 0.243502
10 0.168155
10 0.509386
344 0.212791
101 0.170538
5 1.51866
169 0.502943
454 0.5041
750 1.55235
104 1.92936
1089 3.58821
84 0.373981
69 0.257724
20 0.380557
21 0.319987
59 0.695365
54 0.178165
3 1.05342
763 1.60473
743 1.21317
12 1.05215
652 0.716808
20 0.330066
55 0.772852
59 0.299369
3 0.322204
7 0.624434
1261 2.42391
1257 1.57351
22 1.30131
3 1.29794
597 0.507062
279 0.928752
21689 225.127
15108 113.444
15 0.046269
17 0.05337
15 0.061254
17 0.051781
9072 35.9063
12167 196.595
13063 89.8862
794 152.197
41783 157.244
82 0.873052
239 1.53312
21 0.880633
899 2.85544
715 1.9784
163 0.644141
83002 3429.08
355 4.67571
289 0.395345
320 0.904476
317 1.0597
475 1.60366
320 1.76956
317 0.749681
917 4.36969
475 1.35958
213 0.927531
465 0.771308
970 1.12388
125 0.572871
11 0.056779
50 1.28218
975 1.45285
159 1.73079
1349 3.85492
12147 119.517
334 0.975805
195 1.42821
488 1.95841
528 1.54326
123 0.312711
235 1.32633
242 0.314421
14 3.9019
1437 4.89438
261 1.10227
140 0.657726
583 1.11422
19 0.070917
14 0.067362
12 0.381737
9 1.6685
37 0.277989
43 0.233093
39 0.25039
853 2.11172
18 0.228552
83805 658.444
409 1.24801
484 1.04954
1109 3.3775
102 26.1508
9599 53.8971
206 1.76872
61390 6912.23
15516 340.271
15269 358.035
67066 1790.16
66579 1613.89
252 1701.85
82 1701.79
2649 5100.95
230185 20656.2
1247 1.48239
11042 108.049
71743 7071.54
38952 5814.97
1985 156.344
11042 5998.16
372 1.59808
68 0.774529
75 0.081453
59 0.687807
3 0.043484
3 0.046746
3 0.045193
215 0.354905
93 0.513796
45 0.087834
53 0.150408
57 1.31417
57 1.25512
57 1.19485
23 0.416271
172 1.19104
20681 1775.73
69723 1628.26
22352 265.318
11 0.280125
225 0.604484
4 0.087054
4 0.095356
4 0.08997
4 0.088974
4 0.090931
4 0.096298
4 0.088016
4 0.086059
4 0.094463
4 0.093574
4 0.091874
4 0.092741
205 0.469182
202273 7889.94
157 709.037
3007 4.8129
3461 1647.95
2108 715.314
48 0.093728
5 0.503094
58 0.310591
84 0.953295
162 1.0312
3 0.048508
11 0.109826
11 0.112066
69 0.414756
6297 24.4723
6311 18.1144
342 1.10001
496 1.02062
176 0.308345
86 0.204712
57 0.510161
60 0.323116

